The energy budget and figure of Earth during recovery from the Moon-forming giant impact

Quantifying the energy budget of Earth in the first few million years following the Moon-forming giant impact is vital to understanding Earth's initial thermal state and the dynamics of lunar tidal evolution. After the impact, the body was substantially vaporized and rotating rapidly, very different from the planet we know today. The subsequent evolution of Earth's energy budget, as the body cooled and angular momentum was transferred during lunar tidal recession, has not been accurately calculated with all relevant energy components included. Here, we use giant impact simulations and planetary structure models to calculate the energy budget at stages in Earth's evolution. We show that the figure and internal structure of Earth changed substantially during its post-impact evolution and that changes in kinetic, potential, and internal energy were all significant. These changes have important implications for the dynamics of tidal recession and the thermal structure of early Earth.

==> Figures/plotting_scripts.txt <==
Figure 1: Structure_evolution_wt_CoRoL.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/Cartoon_thermal_profiles/plot_structure_evolution_wt_CoRoL.py 

Figure 2: PI_cooling_energy_extended_QS.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/Cooling_energy_comparison/plot_cooling_energy_change2.py

Figure 3: Moon_effect_energy.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/Moon_effect/plot_Moon_effect2.py

Figure 4: Energy_time_conversion.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/Cooling_energy_comparison/plot_energy_time_conversion2.py

Figure 5: Despin_all_energy_terms_area_non_interp.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/Despin_energy_sources/plot_despin_all_energy_terms_areas_non_interp.py (makes two plots)

Figure 6: Planet_properties_comparison_non_interp.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/Despin_energy_sources/plot_despin_all_energy_terms_areas_non_interp.py (makes two plots)


XXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXXX

Figure S1: Parameter_dependence_Nlay_energy.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/Parameter_testing/plot_parameter_tests_Nlay2.py

Figure S2: Parameter_dependence_kmax_energy.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/Parameter_testing/plot_all_parameter_dependence2.py

Figure S3: Parameter_dependence_Nmu_energy.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/Parameter_testing/plot_all_parameter_dependence2.py

Figure S4: Mantle_entropy_effect_energy_change.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/Mantle_entropy_effect/plot_mantle_entropy_effect2.py

Figure S5: Shape_plot_comparison_energy.pdf
/n/gstore/Labs/Stewart_Lab/slock/PI_pressure/HERCULES_SPH_comparison/plot_shape_plot_comparison_energy2.py

